Loop Engineering: Version-Bound, Evidence-Gated Coordination for Production Coding Agents

Coding agents can edit repositories and execute tests, yet production software work extends far beyond code generation. It requires durable task context, scoped authority, version-aware approval, source-independent verification, interruption recovery, and accountable handoffs between humans and automated workers. We present Loop Engineering, a method for operating multiple asynchronous agent loops over shared, auditable repository state without relying on private conversational handoffs. Each loop is specified by six elements: a trigger, a context projection, an authority boundary, a verifier, a stop condition, and a write-back rule. Versioned procedural contracts, called Skills, encode reusable operating policy; a Harness bounds the available action surface and collects evidence; human gates authorize high-consequence transitions against exact artifact versions. We report a design-and-experience study from MewDesign, a revenue-generating commercial AI design product. Five specialized loops cover planning, scoped implementation, review, test release, and reconciliation. A cross-sectional audit contains 50 durable marker records across 26 GitHub work items. Five pull requests reached a version-bound test lock: three proceeded to test releases with runtime evidence from sources distinct from the deployment request, and two stopped before merge. A detailed drift episode shows one observed fail-closed path: a new commit invalidated prior approval and evidence, and the workflow refused to reuse stale continuous-integration results. The study is not a controlled benchmark and does not establish causal productivity or general safety. It provides early evidence of feasibility, traceability, and bounded progression in one production setting.

==> data/aggregate-evidence.csv <==
metric,value,unit,interpretation
marker_instances,50,comments,Durable machine-readable comment records observed in the cross-sectional audit snapshot
unique_work_items,26,GitHub items,Issues or pull requests containing at least one included durable comment record
plan_markers,14,comments,Planning records across 12 unique work items
status_markers,17,comments,Lease or phase records across 17 unique work items
review_ledger_markers,7,comments,Version-bound review records across 7 pull requests
test_lock_markers,5,comments,Version-bound test authorization locks across 5 pull requests
test_evidence_markers,7,comments,Verification records copied across 7 handoff locations
test_release_candidates,5,pull requests,Pull requests that acquired a test lock
verified_test_releases,3,pull requests,Candidates merged and independently verified in the test environment
stopped_test_releases,2,pull requests,Candidates stopped before merge instead of being forced through


==> data/sanitized-events.csv <==
case_id,event_order,timestamp_utc,actor_class,event_type,artifact_version,state_before,state_after,evidence_class,interpretation
C,1,2026-07-22T05:17:34Z,planner_loop,plan_persisted,plan-v1,eligible,plan_waiting,durable_marker,Versioned plan became the authoritative implementation contract
C,2,2026-07-22T05:59:51Z,human,plan_approval_rejected,plan-v1,plan_waiting,plan_waiting,approval_comment,Approval phrase included additional text and failed the exact grammar
C,3,2026-07-22T08:03:42Z,human,plan_approval_accepted,plan-v1,plan_waiting,approved,approval_comment,Exact plan-version receipt authorized implementation
C,4,2026-07-22T09:37:09Z,builder_loop,implementation_committed,h0,approved,review_pending,git_commit,Implementation produced the first reviewed head
C,5,2026-07-22T11:40:33Z,guardian_loop,review_record_created,h0,review_pending,reviewing,review_ledger,Guardian reconstructed the live diff and recorded review state
C,6,2026-07-22T12:05:29Z,guardian_loop,review_completed,h0,reviewing,test_lock_eligible,review_ledger,Review ledger had no open finding for the current head
C,7,2026-07-22T12:42:41Z,test_controller,test_lock_issued,h0,test_lock_eligible,test_waiting,test_lock,Lock requested an exact-head human authorization
C,8,2026-07-22T13:52:38Z,human,test_approval_accepted,h0,test_waiting,test_authorized,approval_comment,Exact-head receipt authorized one test transition
C,9,2026-07-22T14:16:38Z,test_controller,test_runtime_verified,h0,test_authorized,test_verified,runtime_evidence,Matching build runtime identity health bounded logs and smoke checks passed
C,10,2026-07-22T14:59:36Z,guardian_loop,new_revision_committed,h1,test_verified,prior_evidence_stale,git_commit,Review correction changed the head and invalidated h0 authority and evidence
C,11,2026-07-22T15:01:53Z,guardian_loop,replacement_preview_created,h1,prior_evidence_stale,review_pending,pull_request_metadata,A replacement Preview path exposed the corrected head
C,12,2026-07-22T15:56:34Z,guardian_loop,current_merge_evidence_rejected,h1,review_pending,stopped,review_ledger,Required CI did not yet establish the live target and head relationship
C,13,2026-07-23T01:56:21Z,human,human_controlled_merge,h1,stopped,human_completed,pull_request_metadata,Later human action is reported for completeness and is not counted as automated recovery

